Scattering from a random thin coating of nanoparticles: the Dirichlet case

We study the time-harmonic scattering by a heterogeneous object covered with a thin layer of randomly distributed sound-soft nanoparticles. The size of the particles, their distance between each other and the layer's thickness are all of the same order but small compared to the wavelength of the incident wave. Solving the Helmholtz equation in this context can be very costly and the simulation depends on the given distribution of particles. To circumvent this, we propose, via a multi-scale asymptotic expansion of the solution, an effective model where the layer of particles is replaced by an equivalent boundary condition. The coefficients that appear in this equivalent boundary condition depend on the solutions to corrector problems of Laplace type defined on unbounded random domains. Under the assumption that the particles are distributed given a stationary and mixing random point process, we prove that those problems admit a unique solution in the proper space. We then establish quantitative error estimates for the effec tive model and present numerical simulations that illustrate our theoretical results.

==> dessin_TikZ/M100/val_a02.txt <==
T		,	ETM			,	ETP			,	MOYENNE     ,   ETM_inf ,   ETP_inf ,   MOYENNE_inf
100		,	-13057.6	,	-12108.9	,	-12583.2    ,   2171.7  ,   1391.4  ,   1781.5
500		,	-12578.9	,	-12175.9	,	-12377.4    ,   1693    ,   1458.4  ,   1575.7
1000	,	-12665.1	,	-12376.6	,	-12520.9    ,   1779.2  ,   1659.1  ,   1719.2
1250	,	-11059.1	,	-10851.7	,	-10955.4    ,   173.2   ,   134.2   ,   153.7
1500	,	-11001.8	,	-10792.5	,	-10897.1    ,   115.9   ,   75      ,   95.4
1750	,	-11003.7	,	-10837.7	,	-10920.7    ,   117.8   ,   120.2   ,   119
2000	,	-10885.9	,	-10717.5	,	-10801.7    ,   0       ,   0       ,   0


==> dessin_TikZ/M100/val_a12.txt <==
T		,	ETM			    ,	ETP			    ,	MOYENNE         ,   ETM_inf     ,   ETP_inf     ,   MOYENNE_inf
100		,	-4.06796e-7     ,   -2.332774e-7    ,   -3.19785e-7     ,   4.06796e-07 ,   2.33277e-07 ,   3.19785e-07
500		,	-1.8541e-8      ,   -1.16608e-8     ,   -1.51009e-8     ,   1.8541e-08  ,   1.16608e-08 ,   1.51009e-08
1000	,	-8.83417e-9     ,   -5.57753e-9     ,   -7.20585e-9     ,   8.83417e-09 ,   5.57753e-09 ,   7.20585e-09
1250	,	-1.12528e-18    ,   1.80303e-19     ,   -4.72549e-19    ,   7.21186e-19 ,   3.94716e-18 ,   2.33424e-18
1500	,	1.76692e-18     ,   3.58022e-18     ,   2.67357e-18     ,   2.17101e-18 ,   5.4724e-19  ,   8.1188e-19
1750	,	-4.10113e-9     ,   -2.6185e-9      ,   -3.35981e-9     ,   4.10113e-09 ,   2.6185e-09  ,   3.35981e-09
2000	,	-4.04094e-19    ,   4.12746e-18     ,   1.86169e-18     ,   0           ,   0           ,   0

==> dessin_TikZ/M100/val_a22.txt <==
T		,	ETM			,	ETP			,	MOYENNE     ,   ETM_inf ,   ETP_inf ,   MOYENNE_inf
100		,	5.2435		,	5.35472		,	5.29911     ,   0.19689 ,   0.11056 ,   0.15372
500		,	5.28682		,	5.33588		,	5.31135     ,   0.15357 ,   0.1294  ,   0.14148
1000	,	5.27731		,	5.31141		,	5.29436     ,   0.16308 ,   0.15387 ,   0.15847
1250	,	5.41207		,	5.44215		,	5.42711     ,   0.02832 ,   0.02313 ,   0.02572
1500	,	5.4203		,	5.45067		,	5.43548     ,   0.02009 ,   0.01461 ,   0.01735
1750	,	5.41859		,	5.44258		,	5.43059     ,   0.0218  ,   0.0227  ,   0.02224
2000	,	5.44039		,	5.46528		,	5.45283     ,   0       ,   0       ,   0


==> dessin_TikZ/M500/val_a02.txt <==
T		,	ETM			,	ETP			,	MOYENNE     ,   ETM_inf ,   ETP_inf ,   MOYENNE_inf  
100		,	-12239.5	,	-11860.2	,	-12049.9    ,   1341.9  ,   1037.5  ,   1189.8
500		,	-12524.9	,	-12342.6	,	-12433.7    ,   1627.3  ,   1519.9  ,   1573.6
1000	,	-12362.5	,	-12259.8	,	-12311.1    ,   1464.9  ,   1437.1  ,   1451
1250	,	-10980.4	,	-10879.1	,	-10929.7    ,   82.8    ,   56.4    ,   69.6
1500    ,   -10982.8    ,   -10899.2    ,   -10941      ,   85.2    ,   76.5    ,   80.9
1750    ,   -10955.3    ,   -10878.9    ,   -10917.1    ,   57.7    ,   56.2    ,   57
2000    ,   -10897.6    ,   -10822.7    ,   -10860.1    ,   0       ,   0       ,   0
%1050    ,   -10977.7    ,   -10867.6    ,   -10922.6
%1100    ,   -11001.8    ,   -10898      ,   -10949.9
%1150    ,   -11087      ,   -10980.2    ,   -11033.6
%1200    ,   -11058.2    ,   -10969.8    ,   -11014

==> dessin_TikZ/M500/val_a12.txt <==
T		,	ETM			    ,	ETP			    ,	MOYENNE        ,   ETM_inf      ,   ETP_inf     ,   MOYENNE_inf 
100		,	-4.69743e-7     ,   -3.73164e-7     ,   -4.21453e-7    ,   4.69743e-07  ,   3.73164e-07 ,   4.21453e-07
500		,	-1.76454e-8     ,   -1.4332e-8      ,   -1.59887e-8    ,   1.76454e-08  ,   1.4332e-08  ,   1.59887e-08
1000	,   -9.24178e-9     ,   -7.50312e-9     ,   -8.37245e-9    ,   9.24178e-09  ,   7.50312e-09 ,   8.37245e-09
1250	,	1.12002e-18     ,   1.4019e-18      ,   1.26096e-18    ,   4.8342e-19   ,   1.37986e-18 ,   9.3164e-19
1500	,   2.52221e-18     ,   2.85592e-18     ,   2.6907e-18     ,   9.1877e-19   ,   7.416e-20   ,   4.981e-19
1750	,   -3.23196e-9     ,   -2.65823e-9     ,   -2.94509e-9    ,   3.23196e-09  ,   2.65823e-09 ,   2.94509e-09
2000	,	1.60344e-18     ,   2.78176e-18     ,   2.1926e-18     ,   0            ,   0           ,   0

==> dessin_TikZ/M500/val_a22.txt <==
T		,	ETM			,	ETP			,	MOYENNE     ,   ETM_inf ,   ETP_inf ,  MOYENNE_inf  
100		,	5.33758		,	5.38443		,	5.36101     ,   0.09865 ,   0.06277 ,  0.0807
500		,	5.29232		,	5.31432		,	5.30332     ,   0.14391 ,   0.13288 ,  0.13839
1000	,	5.31377		,	5.32662		,	5.3202      ,   0.12246 ,   0.12058 ,  0.12151 
1250	,	5.42299		,	5.43774		,	5.43037     ,   0.01324 ,   0.00946 ,  0.01134 
1500    ,   5.42145     ,   5.4338      ,   5.42763     ,   0.01478 ,   0.0134  ,  0.01408 
1750    ,   5.42604     ,   5.4371      ,   5.43157     ,   0.01019 ,   0.0101  ,  0.01014 
2000    ,   5.43623     ,   5.4472      ,  5.44171      ,   0       ,   0       ,  0 
%1050    ,   5.4234      ,   5.4396      ,   5.4315        
%1100    ,   5.42027     ,   5.43539     ,   5.42783    
%1150    ,   5.40709     ,   5.42247     ,   5.41478       
%1200    ,   5.41213     ,   5.4248      ,   5.41847       

==> evol_coef_TE.txt <==
T       ,   VALEUR1 ,   VALEUR2 ,   VALEUR3
100     ,   2.19404 ,   2.13082 ,   2.23297
500     ,   2.13787 ,   2.18394 ,   2.07754
1000    ,   2.00099 ,   2.02069 ,   2.0178
1250    ,   2.12714 ,   2.10853 ,   2.03682
1500    ,   2.05903 ,   2.08358 ,   2.09269
1750    ,   2.05332 ,   2.08353 ,   2.07372
2000    ,   2.07151 ,   2.10233 ,   2.0854
2250    ,   2.12666 ,   2.06734 ,   2.05695
2500    ,   2.17023 ,   2.06599 ,   2.0722
2750    ,   2.10842 ,   2.10319 ,   2.11079
3000    ,   2.05461 ,   2.08241 ,   2.0488
3250    ,   2.10898 ,   2.09938 ,   2.11489  
3500    ,   2.09267 ,   2.08435 ,   2.1072
3700    ,   2.04877 ,   2.05778 ,   2.07871


==> graphes/M100_TE.txt <==
T		,	ETM		,	ETP	    ,	MOYENNE     
100		,   2.09242 ,   2.15922 ,   2.12582       	  
500		,	2.08615 ,   2.11396 ,   2.10006
1000	,   2.08835 ,   2.10865 ,   2.0985
1250	,	2.09514 ,   2.11358 ,   2.10436
1500	,	2.09848 ,   2.11782 ,   2.10815
1750	,	2.09885 ,   2.11423 ,   2.10654
2000	,	2.10081 ,   2.11793 ,   2.10937


==> graphes/M500_TE.txt <==
T		,	ETM		,	ETP		,	MOYENNE     
100		,	2.12023 ,   2.15102 ,   2.13563
500		,	2.10166 ,   2.11556 ,   2.10861
1000	,   2.0996  ,   2.10889 ,   2.10424
1250	,	2.10348 ,   2.1122  ,   2.10784
1500	,	2.1063  ,   2.114   ,   2.11015
1750	,	2.10332 ,   2.11048 ,   2.1069
2000	,	2.09709 ,   2.10572 ,   2.10141

